Fresnel interferometric arrays for space-based imaging: testbed results

This paper presents the results of a Fresnel Interferometric Array testbed. This new concept of imager involves diffraction focussing by a thin foil, in which many thousands of punched subapertures form a pattern related to a Fresnel zone plate. This kind of array is intended for use in space, as a way to realizing lightweight large apertures for high angular resolution and high dynamic range observations. The chromaticity due to diffraction focussing is corrected by a small diffractive achromatizer placed close to the focal plane of the array. The laboratory test results presented here are obtained with an 8 centimeter side orthogonal array, yielding a 23 meter focal length at 600 nm wavelength. The primary array and the focal optics have been designed and assembled in our lab. This system forms an achromatic image. Test targets of various shapes, sizes, dynamic ranges and intensities have been imaged. We present the first images, the achieved dynamic range, and the angular resolution.

==> comments.txt <==
7 pages, 8 figures, to be published in SPIE Proceedings vol. 6687: UV/Optical/IR Space Telescopes: Innovative Technologies and Concepts III, Howard A. MacEwen; James B. Breckinridge, Editors

